BYO: A Unified Framework for Benchmarking Large-Scale Graph Containers

A fundamental building block in any graph algorithm is a graph container - a data structure used to represent the graph. Ideally, a graph container enables efficient access to the underlying graph, has low space usage, and supports updating the graph efficiently. In this paper, we conduct an extensive empirical evaluation of graph containers designed to support running algorithms on large graphs. To our knowledge, this is the first apples-to-apples comparison of graph containers rather than overall systems, which include confounding factors such as differences in algorithm implementations and infrastructure. We measure the running time of 10 highly-optimized algorithms across over 20 different containers and 10 graphs. Somewhat surprisingly, we find that the average algorithm running time does not differ much across containers, especially those that support dynamic updates. Specifically, a simple container based on an off-the-shelf B-tree is only 1.22x slower on average than a highly optimized static one. Moreover, we observe that simplifying a graph-container Application Programming Interface (API) to only a few simple functions incurs a mere 1.16x slowdown compared to a complete API. Finally, we also measure batch-insert throughput in dynamic-graph containers for a full picture of their performance. To perform the benchmarks, we introduce BYO, a unified framework that standardizes evaluations of graph-algorithm performance across different graph containers. BYO extends the Graph Based Benchmark Suite (Dhulipala et al. 18), a state-of-the-art graph algorithm benchmark, to easily plug into different dynamic graph containers and enable fair comparisons between them on a large suite of graph algorithms. While several graph algorithm benchmarks have been developed to date, to the best of our knowledge, BYO is the first system designed to benchmark graph containers

==> tsvs/frameworks_bar.tsv <==
Algorithm	BYO	GAP	GraphBLAS	Ligra	GBBS
BFS	1	1.02	0.09	0.66	0.60
BC	1	0.94	0.25	1.34	1.02
CC	1	4.20	0.19	0.26	1.21
PR	1	1.56	0.58	0.37	1.03
Avg	1	1.58	0.23	0.54	0.93

==> tsvs/how_close_api.tsv <==
slowdown	run_min	run_no_M	run_just_degree	run_no_degree	run_min_efficient	run_no_early_exit	run_no_parallel_map	run_no_parallel_early_exit	run_full
1.000	3	18	15	7	45	44	66	79	100
1.020	5	21	20	7	59	61	82	92	100
1.040	8	25	22	9	60	65	85	96	100
1.060	8	29	24	10	63	68	87	98	100
1.080	8	33	27	11	65	72	90	98	100
1.100	8	35	28	13	71	73	91	99	100
1.120	9	36	31	13	71	73	93	100	100
1.140	9	37	33	14	73	76	93	100	100
1.160	10	39	34	17	74	78	93	100	100
1.180	11	40	34	17	77	82	94	100	100
1.200	11	42	35	17	77	83	94	100	100
1.220	11	42	36	17	77	83	94	100	100
1.240	11	42	36	17	78	84	94	100	100
1.260	11	42	39	17	78	85	95	100	100
1.280	11	43	40	17	78	85	95	100	100
1.300	11	44	40	17	79	86	95	100	100
1.320	11	45	40	17	80	86	95	100	100
1.340	11	45	40	17	80	86	96	100	100
1.360	11	45	40	17	81	86	97	100	100
1.380	11	46	40	17	81	86	97	100	100
1.400	11	47	41	17	81	86	97	100	100
1.420	11	47	41	18	81	87	97	100	100
1.440	12	47	42	19	81	87	97	100	100
1.460	12	48	42	20	81	87	97	100	100
1.480	12	48	43	20	82	87	97	100	100
1.500	12	49	43	20	82	88	97	100	100
1.520	12	49	43	20	83	88	97	100	100
1.540	12	49	43	20	85	88	97	100	100
1.560	12	49	43	20	85	88	97	100	100
1.580	12	49	43	20	85	88	97	100	100
1.600	12	49	43	20	85	88	97	100	100
1.620	12	50	43	20	85	88	97	100	100
1.640	12	50	43	20	85	88	97	100	100
1.660	12	50	43	21	85	88	97	100	100
1.680	12	50	43	22	85	88	97	100	100
1.700	12	50	44	23	85	89	97	100	100
1.720	12	50	44	25	86	89	98	100	100
1.740	12	50	44	25	87	90	98	100	100
1.760	12	50	44	26	87	90	98	100	100
1.780	13	50	44	27	87	90	98	100	100
1.800	14	50	44	27	88	90	98	100	100
1.820	14	50	44	27	88	90	98	100	100
1.840	15	51	44	27	88	90	98	100	100
1.860	15	51	45	28	88	91	98	100	100
1.880	15	51	45	29	89	91	98	100	100
1.900	15	51	45	30	89	92	98	100	100
1.920	15	51	45	30	90	93	99	100	100
1.940	15	52	47	31	91	93	100	100	100
1.960	15	52	47	32	92	93	100	100	100
1.980	15	52	47	32	92	93	100	100	100
2.000	15	52	47	32	92	93	100	100	100
2.020	15	52	47	32	92	93	100	100	100
2.040	15	52	48	32	92	93	100	100	100
2.060	15	52	49	32	92	93	100	100	100
2.080	15	52	49	32	92	93	100	100	100
2.100	15	52	50	32	92	93	100	100	100
2.120	15	53	51	33	92	93	100	100	100
2.140	15	53	51	33	92	93	100	100	100
2.160	15	53	51	34	92	93	100	100	100
2.180	15	53	51	34	92	93	100	100	100
2.200	15	53	51	35	92	93	100	100	100
2.220	15	53	51	35	92	93	100	100	100
2.240	15	53	51	35	92	93	100	100	100
2.260	15	53	51	35	93	93	100	100	100
2.280	15	53	51	35	94	93	100	100	100
2.300	16	53	51	35	94	94	100	100	100
2.320	16	53	51	37	94	94	100	100	100
2.340	16	53	51	37	94	94	100	100	100
2.360	16	53	51	37	94	94	100	100	100
2.380	16	53	51	38	94	94	100	100	100
2.400	16	53	51	38	94	95	100	100	100
2.420	16	53	51	38	94	95	100	100	100
2.440	16	53	51	38	94	95	100	100	100
2.460	16	53	51	38	94	95	100	100	100
2.480	16	53	51	38	94	95	100	100	100
2.500	16	53	51	38	95	96	100	100	100
2.520	16	53	51	39	96	97	100	100	100
2.540	16	53	51	40	97	97	100	100	100
2.560	16	53	51	41	97	97	100	100	100
2.580	16	53	51	41	97	97	100	100	100
2.600	16	53	51	41	97	97	100	100	100
2.620	16	53	51	42	97	97	100	100	100
2.640	16	54	52	42	97	97	100	100	100
2.660	16	54	52	42	97	97	100	100	100
2.680	16	54	52	42	97	97	100	100	100
2.700	16	54	52	42	97	97	100	100	100
2.720	16	54	53	42	97	97	100	100	100
2.740	16	55	53	42	97	97	100	100	100
2.760	16	55	53	42	98	99	100	100	100
2.780	17	55	53	43	98	99	100	100	100
2.800	17	55	53	43	98	99	100	100	100
2.820	17	55	54	43	98	99	100	100	100
2.840	17	55	54	43	98	99	100	100	100
2.860	17	55	54	44	98	99	100	100	100
2.880	17	55	54	44	98	99	100	100	100
2.900	17	55	54	44	98	99	100	100	100
2.920	17	55	54	44	98	99	100	100	100
2.940	17	55	54	44	98	99	100	100	100
2.960	17	55	54	44	98	99	100	100	100
2.980	17	56	54	44	98	99	100	100	100
3.000	18	56	54	45	98	99	100	100	100
3.020	18	56	54	46	98	99	100	100	100
3.040	18	56	54	46	98	99	100	100	100
3.060	18	56	54	46	98	99	100	100	100
3.080	18	56	54	46	98	100	100	100	100
3.100	18	56	54	46	98	100	100	100	100
3.120	18	56	54	46	99	100	100	100	100
3.140	18	56	54	46	100	100	100	100	100
3.160	18	56	54	46	100	100	100	100	100
3.180	18	56	54	46	100	100	100	100	100
3.200	18	56	54	46	100	100	100	100	100

==> tsvs/how_close_structures.tsv <==
slowdown	run_csr_byte	run_csr	run_csr_shuffled	run_csr_compressed	run_vector_vector	run_dhb	run_sstgraph	run_vector_tinyset	run_absl_btree_set	run_absl_btree_set_inplace	run_absl_flat_hash_set	run_absl_flat_hash_set_inplace	run_terrace	run_vector_pma	run_vector_cpma	run_vector_spma	run_vector_scpma	run_single_pma	run_single_cpma	run_single_spma	run_single_scpma	run_vector_aspen	run_vector_aspen_inplace	run_std_set	run_std_set_inplace	run_std_unordered_set	run_std_unordered_set_inplace	run_vector_compressed_aspen	run_vector_compressed_aspen_inplace	run_vector_cpam	run_vector_cpam_inplace	run_vector_compressed_cpam	run_vector_compressed_cpam_inplace
1.000	29	100	28	1	28	21	2	4	8	12	4	7	9	5	0	4	0	8	6	8	4	11	12	0	3	0	1	2	9	4	12	2	6
1.020	54	100	53	4	32	24	6	5	12	13	6	10	12	6	1	7	1	14	7	12	8	13	22	0	3	0	1	2	11	9	20	4	6
1.040	61	100	70	5	37	30	8	8	14	16	8	13	19	11	2	11	1	21	11	18	10	15	30	0	5	0	1	3	13	15	28	5	14
1.060	72	100	82	12	49	33	10	16	21	19	11	18	23	16	5	16	4	29	15	21	14	19	42	0	5	0	1	6	18	22	38	5	16
1.080	79	100	85	14	55	39	14	22	27	24	12	18	34	20	9	18	7	37	19	32	19	27	56	0	6	2	1	7	18	30	44	9	16
1.100	82	100	89	17	59	47	19	30	31	32	15	21	44	26	11	25	10	43	22	35	21	38	59	0	6	3	1	8	19	38	50	9	17
1.120	87	100	92	19	68	55	24	37	33	36	17	25	51	34	14	32	14	47	26	39	24	47	65	0	7	4	1	9	20	43	62	9	19
1.140	91	100	93	23	73	60	28	42	37	42	22	28	55	39	19	40	16	52	29	47	27	49	70	0	8	4	5	10	22	54	68	11	21
1.160	94	100	96	28	79	63	30	44	39	44	27	31	60	46	22	45	19	55	33	52	30	54	71	1	8	5	6	12	24	55	74	14	21
1.180	95	100	96	33	82	65	34	48	43	51	29	33	63	52	23	53	21	55	36	54	33	57	74	2	8	6	8	15	25	64	76	17	23
1.200	96	100	96	39	86	68	38	52	48	55	30	34	65	55	25	57	25	62	39	54	36	58	74	3	8	7	9	17	29	69	78	18	27
1.220	96	100	97	44	88	70	42	53	52	59	32	39	72	57	34	60	34	67	40	61	38	60	75	3	8	8	9	20	31	73	81	20	34
1.240	96	100	97	50	91	74	49	56	55	63	34	43	75	64	39	66	39	71	42	64	40	60	79	4	10	9	10	23	34	76	83	23	37
1.260	96	100	97	54	93	74	56	57	56	65	37	47	77	68	44	68	45	74	45	71	43	63	79	6	10	9	11	26	37	79	84	29	40
1.280	97	100	98	59	93	75	62	58	59	69	40	54	78	69	54	69	54	81	49	74	45	65	79	7	11	9	11	30	41	82	85	34	41
1.300	97	100	98	68	93	77	67	62	60	73	42	58	80	72	57	71	57	85	51	78	49	69	81	8	11	9	12	32	44	84	86	36	46
1.320	97	100	99	71	95	78	71	66	66	76	45	60	80	74	62	72	61	86	53	82	53	72	85	9	11	11	13	34	47	85	89	36	49
1.340	97	100	99	75	95	79	74	69	69	77	49	63	81	75	63	75	65	88	61	84	56	76	87	9	12	13	16	37	53	87	89	39	58
1.360	98	100	99	81	96	81	78	72	73	79	49	68	82	76	66	77	66	92	64	87	60	78	87	9	12	16	18	40	56	87	91	43	62
1.380	98	100	99	84	98	84	81	72	74	80	53	70	83	77	66	78	67	94	67	89	64	78	88	9	13	17	20	42	58	87	92	48	62
1.400	98	100	99	90	98	85	84	76	77	83	55	71	85	78	70	79	72	96	71	93	69	78	88	9	13	18	20	44	60	90	93	50	67
1.420	98	100	99	94	98	86	88	77	78	84	55	73	85	80	71	80	72	98	72	93	71	79	88	9	14	18	20	47	62	93	93	55	68
1.440	98	100	99	95	98	88	91	78	80	86	58	74	86	80	72	81	72	98	72	94	72	82	89	11	14	20	23	50	66	95	93	60	73
1.460	98	100	99	96	98	90	92	81	81	86	62	75	88	82	73	82	72	99	74	94	72	83	90	11	15	22	25	53	70	97	93	64	75
1.480	98	100	99	96	98	91	94	82	82	88	65	79	90	83	74	83	73	99	74	95	73	84	90	12	18	25	25	56	76	97	95	70	77
1.500	98	100	99	97	98	94	94	82	82	89	68	80	90	83	77	83	75	99	77	97	74	85	90	12	19	26	25	58	77	98	96	74	82
1.520	98	100	99	98	98	94	94	82	84	89	70	82	90	83	77	83	76	99	78	98	74	85	90	12	19	27	29	65	79	98	97	76	85
1.540	98	100	99	99	98	94	94	84	85	89	70	83	90	83	77	83	77	99	79	98	76	86	90	13	20	29	33	70	79	99	97	76	86
1.560	98	100	99	99	98	94	96	86	86	89	72	84	90	83	77	83	77	99	81	99	79	86	91	14	20	30	35	73	79	99	97	77	86
1.580	100	100	99	99	98	94	97	86	86	89	74	84	91	83	79	83	78	99	83	99	81	86	91	14	20	30	37	73	79	99	97	84	88
1.600	100	100	99	99	98	94	97	89	87	90	75	87	91	83	79	83	80	99	86	100	83	86	92	14	20	34	38	74	80	99	98	87	90
1.620	100	100	99	99	98	94	97	90	88	91	78	88	91	84	80	83	80	99	87	100	84	87	92	14	21	37	41	75	82	99	98	90	92
1.640	100	100	99	100	98	94	97	90	88	91	78	89	91	86	81	85	83	99	87	100	86	88	92	15	21	39	42	76	82	99	100	93	92
1.660	100	100	99	100	98	94	98	91	89	91	78	90	91	88	82	86	83	100	87	100	87	91	93	15	21	40	42	77	83	99	100	93	93
1.680	100	100	99	100	98	95	98	91	89	91	79	91	91	90	82	90	83	100	87	100	88	91	94	17	21	40	42	78	84	99	100	94	93
1.700	100	100	99	100	98	97	98	92	89	92	81	92	91	92	85	92	85	100	88	100	88	91	95	18	21	40	45	81	85	99	100	95	94
1.720	100	100	99	100	99	97	98	93	91	92	82	92	91	92	87	92	88	100	88	100	88	92	95	18	23	41	47	82	86	99	100	96	94
1.740	100	100	99	100	99	97	98	93	92	92	84	92	91	93	88	92	88	100	88	100	88	92	95	18	23	42	48	84	87	99	100	97	94
1.760	100	100	99	100	99	97	98	93	93	92	85	93	91	93	89	93	88	100	88	100	88	92	96	19	26	44	48	85	88	99	100	98	95
1.780	100	100	99	100	99	97	98	93	93	93	86	93	93	93	89	93	89	100	88	100	89	93	96	19	27	45	49	86	89	99	100	98	95
1.800	100	100	99	100	99	97	98	95	93	93	87	93	93	93	90	93	90	100	89	100	89	93	97	19	28	46	49	86	90	99	100	98	95
1.820	100	100	99	100	99	97	98	95	94	93	87	93	93	93	91	93	91	100	89	100	89	93	97	21	28	47	49	86	92	99	100	98	97
1.840	100	100	99	100	99	97	98	95	94	94	88	94	93	93	91	93	92	100	90	100	89	94	97	22	28	48	50	87	93	99	100	98	98
1.860	100	100	99	100	99	98	98	95	94	94	88	94	93	93	91	93	92	100	91	100	90	95	98	23	28	48	51	88	95	99	100	99	99
1.880	100	100	99	100	99	98	98	96	94	94	88	94	93	93	91	94	93	100	91	100	90	95	98	24	28	49	51	89	95	99	100	99	99
1.900	100	100	99	100	99	98	98	96	95	94	90	94	94	94	94	94	94	100	92	100	92	95	98	25	30	49	52	91	95	99	100	100	99
1.920	100	100	99	100	99	98	98	97	96	94	91	94	94	94	95	94	96	100	92	100	92	95	99	25	30	49	52	92	96	99	100	100	99
1.940	100	100	99	100	99	98	98	97	96	95	91	94	94	95	96	94	97	100	93	100	93	95	99	27	30	50	53	94	96	99	100	100	99
1.960	100	100	99	100	100	98	98	97	96	95	92	94	94	96	98	95	97	100	94	100	93	95	99	27	31	50	54	94	96	99	100	100	99
1.980	100	100	99	100	100	99	98	97	98	95	92	94	95	98	98	97	97	100	95	100	93	97	99	27	31	51	56	94	96	99	100	100	99
2.000	100	100	99	100	100	99	98	97	98	96	92	95	95	99	98	97	97	100	95	100	94	97	99	27	33	52	56	94	96	99	100	100	99
2.020	100	100	99	100	100	99	98	98	99	97	92	95	96	99	98	97	97	100	97	100	95	97	99	29	33	53	57	94	96	99	100	100	99
2.040	100	100	99	100	100	99	98	98	99	97	92	95	96	99	98	98	97	100	98	100	95	98	100	30	37	53	57	94	96	99	100	100	99
2.060	100	100	99	100	100	99	98	98	99	97	92	95	96	99	98	98	98	100	99	100	97	98	100	30	38	54	58	94	96	99	100	100	99
2.080	100	100	99	100	100	99	98	98	99	98	92	95	96	99	99	98	98	100	99	100	98	98	100	33	40	54	59	95	96	99	100	100	99
2.100	100	100	99	100	100	99	98	98	99	98	92	95	96	99	99	98	98	100	99	100	98	98	100	34	40	56	62	97	97	99	100	100	100
2.120	100	100	99	100	100	99	98	98	99	98	92	95	96	99	99	98	98	100	99	100	98	98	100	34	41	58	64	97	97	99	100	100	100
2.140	100	100	99	100	100	99	98	98	99	98	92	96	96	99	99	98	98	100	99	100	98	98	100	35	42	58	64	97	98	99	100	100	100
2.160	100	100	99	100	100	99	98	98	99	98	92	96	96	99	99	98	98	100	99	100	98	98	100	36	44	59	64	97	98	99	100	100	100
2.180	100	100	99	100	100	99	98	98	99	98	92	96	96	99	99	98	98	100	99	100	98	98	100	36	46	61	64	98	98	99	100	100	100
2.200	100	100	99	100	100	99	98	98	99	98	93	97	96	99	99	98	98	100	99	100	98	98	100	38	47	61	65	98	98	99	100	100	100
2.220	100	100	99	100	100	99	98	98	99	98	93	97	96	99	99	98	98	100	99	100	98	98	100	39	47	61	65	98	98	99	100	100	100
2.240	100	100	99	100	100	99	98	98	99	98	94	97	96	99	99	98	99	100	100	100	98	98	100	39	47	62	65	98	99	99	100	100	100
2.260	100	100	99	100	100	99	98	98	99	98	94	97	96	99	99	98	99	100	100	100	98	98	100	41	47	62	65	98	99	99	100	100	100
2.280	100	100	99	100	100	99	98	98	100	98	94	97	96	99	99	98	99	100	100	100	98	98	100	41	48	64	67	99	99	99	100	100	100
2.300	100	100	99	100	100	99	99	98	100	98	94	98	96	99	99	98	99	100	100	100	98	98	100	41	48	64	68	99	99	99	100	100	100
2.320	100	100	99	100	100	99	99	98	100	98	95	98	96	99	99	98	99	100	100	100	98	98	100	41	50	64	68	99	99	99	100	100	100
2.340	100	100	99	100	100	99	99	98	100	99	96	98	96	99	99	98	99	100	100	100	98	98	100	43	51	64	70	99	99	99	100	100	100
2.360	100	100	99	100	100	99	99	98	100	99	96	98	96	99	99	98	99	100	100	100	98	98	100	44	52	65	71	99	99	99	100	100	100
2.380	100	100	99	100	100	99	99	98	100	99	96	98	98	99	99	98	99	100	100	100	98	98	100	44	52	67	71	99	99	99	100	100	100
2.400	100	100	99	100	100	99	99	98	100	99	96	98	98	99	99	98	99	100	100	100	98	98	100	44	53	67	71	99	99	99	100	100	100
2.420	100	100	99	100	100	99	99	98	100	99	96	98	98	99	99	98	99	100	100	100	99	98	100	46	53	67	71	99	99	99	100	100	100
2.440	100	100	99	100	100	100	99	98	100	99	96	98	98	99	99	98	99	100	100	100	99	99	100	46	53	69	72	99	99	99	100	100	100
2.460	100	100	99	100	100	100	100	98	100	99	96	98	98	99	99	98	99	100	100	100	100	99	100	46	53	70	74	99	99	99	100	100	100
2.480	100	100	99	100	100	100	100	98	100	99	96	98	98	99	99	98	99	100	100	100	100	99	100	47	54	70	75	99	99	99	100	100	100
2.500	100	100	100	100	100	100	100	98	100	99	97	98	98	99	99	98	99	100	100	100	100	99	100	48	56	70	76	99	99	99	100	100	100
2.520	100	100	100	100	100	100	100	98	100	99	97	99	98	99	99	98	99	100	100	100	100	100	100	49	57	71	78	99	99	99	100	100	100
2.540	100	100	100	100	100	100	100	98	100	99	98	99	98	99	99	98	99	100	100	100	100	100	100	49	57	71	78	99	99	99	100	100	100
2.560	100	100	100	100	100	100	100	98	100	99	98	99	98	99	99	98	99	100	100	100	100	100	100	50	57	71	78	99	99	99	100	100	100
2.580	100	100	100	100	100	100	100	98	100	99	98	99	98	99	99	98	99	100	100	100	100	100	100	52	58	72	80	99	99	99	100	100	100
2.600	100	100	100	100	100	100	100	98	100	100	98	99	98	99	99	98	99	100	100	100	100	100	100	53	58	76	80	99	99	99	100	100	100
2.620	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	54	58	76	82	100	99	99	100	100	100
2.640	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	54	58	76	82	100	100	99	100	100	100
2.660	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	54	60	77	82	100	100	99	100	100	100
2.680	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	55	62	77	83	100	100	99	100	100	100
2.700	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	55	62	79	85	100	100	99	100	100	100
2.720	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	55	62	80	87	100	100	99	100	100	100
2.740	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	55	62	81	88	100	100	99	100	100	100
2.760	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	55	63	81	88	100	100	99	100	100	100
2.780	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	56	63	81	88	100	100	99	100	100	100
2.800	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	56	64	81	90	100	100	99	100	100	100
2.820	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	57	64	81	90	100	100	99	100	100	100
2.840	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	57	64	81	90	100	100	99	100	100	100
2.860	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	57	64	81	90	100	100	99	100	100	100
2.880	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	58	64	81	90	100	100	99	100	100	100
2.900	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	59	65	81	91	100	100	99	100	100	100
2.920	100	100	100	100	100	100	100	98	100	100	99	100	98	99	99	99	99	100	100	100	100	100	100	59	65	83	91	100	100	99	100	100	100
2.940	100	100	100	100	100	100	100	98	100	100	99	100	99	99	99	99	99	100	100	100	100	100	100	59	65	84	91	100	100	99	100	100	100
2.960	100	100	100	100	100	100	100	98	100	100	99	100	99	99	99	99	99	100	100	100	100	100	100	60	65	84	91	100	100	99	100	100	100
2.980	100	100	100	100	100	100	100	98	100	100	99	100	99	99	99	99	99	100	100	100	100	100	100	60	66	84	91	100	100	99	100	100	100
3.000	100	100	100	100	100	100	100	98	100	100	99	100	99	99	99	99	99	100	100	100	100	100	100	61	66	84	91	100	100	99	100	100	100

==> tsvs/insert_no_sort.tsv <==
batch_size	run_dhb	run_sstgraph	run_vector_tinyset	run_absl_btree_set	run_absl_flat_hash_set	run_absl_flat_hash_set_inplace	run_vector_pma	run_single_pma	run_vector_aspen	run_vector_compressed_aspen	run_vector_cpam	run_vector_cpam_inplace	run_vector_compressed_cpam	run_vector_compressed_cpam_inplace	run_std_set	run_std_unordered_set	run_vector_cpma	run_vector_spma	run_vector_scpma	run_single_cpma	run_single_spma	run_single_scpma	run_absl_btree_set_inplace	run_std_set_inplace	run_std_unordered_set_inplace	run_terrace	run_vector_aspen_inplace	run_vector_compressed_aspen_inplace
10	2.7E+6	3.0E+7	2.3E+6	2.0E+6	2.3E+6	2.0E+6	2.1E+6	1.7E+6	1.6E+6	6.1E+4	5.7E+5	7.1E+5	5.4E+5	6.4E+5	9.7E+5	2.1E+6	2.0E+6	1.9E+6	1.8E+6	1.6E+6	5.0E+6	2.3E+6	3.0E+6	1.8E+6	2.0E+6	1.4E+6	1.6E+6	4.7E+5
100	4.3E+6	7.5E+6	3.9E+6	3.9E+6	4.4E+6	4.8E+6	3.6E+6	1.1E+6	2.3E+6	3.3E+6	3.3E+6	2.6E+6	2.6E+6	2.5E+6	3.6E+6	4.2E+6	4.0E+6	3.9E+6	4.1E+6	8.4E+5	3.1E+6	1.9E+6	3.5E+6	2.3E+6	3.1E+6	1.6E+6	2.8E+6	2.3E+6
1000	2.4E+7	1.6E+7	2.2E+7	2.5E+7	2.4E+7	2.8E+7	2.6E+7	7.8E+6	2.3E+7	1.8E+7	1.7E+7	1.8E+7	1.6E+7	1.6E+7	2.3E+7	2.8E+7	2.3E+7	2.6E+7	2.2E+7	4.9E+6	2.0E+7	1.4E+7	2.3E+7	1.3E+7	2.4E+7	3.0E+6	2.3E+7	1.9E+7
10000	8.9E+7	1.2E+8	8.6E+7	8.3E+7	9.7E+7	9.9E+7	7.9E+7	4.9E+7	6.4E+7	1.3E+7	3.9E+7	6.2E+7	3.4E+7	4.8E+7	8.0E+7	8.2E+7	8.1E+7	7.9E+7	7.7E+7	2.8E+7	9.3E+7	5.9E+7	9.9E+7	4.0E+7	8.5E+7	2.3E+6	8.1E+7	6.7E+7
100000	1.5E+8	2.4E+8	1.3E+8	1.6E+8	2.0E+8	2.1E+8	1.0E+8	7.6E+7	3.5E+7	3.1E+7	6.0E+7	1.1E+8	5.0E+7	7.8E+7	1.3E+8	1.3E+8	9.4E+7	9.6E+7	9.9E+7	6.0E+7	1.4E+8	1.1E+8	1.8E+8	8.8E+7	1.5E+8	1.0E+7	6.2E+7	4.6E+7
1000000	2.1E+8	2.4E+8	1.5E+8	1.8E+8	2.5E+8	2.4E+8	1.2E+8	1.4E+8	2.4E+7	8.5E+7	8.4E+7	1.5E+8	6.5E+7	1.1E+8	1.3E+8	1.3E+8	1.0E+8	1.3E+8	1.3E+8	1.4E+8	2.0E+8	1.9E+8	2.1E+8	1.1E+8	1.5E+8	1.5E+7	1.0E+8	1.0E+8
10000000	3.8E+8	3.2E+8	2.7E+8	2.7E+8	3.9E+8	4.0E+8	2.0E+8	2.7E+8	5.1E+7	1.1E+8	1.5E+8	2.7E+8	1.2E+8	1.9E+8	1.5E+8	1.8E+8	1.7E+8	2.1E+8	1.9E+8	3.2E+8	2.4E+8	3.6E+8	3.5E+8	1.7E+8	2.1E+8	2.6E+7	2.9E+8	1.6E+8
100000000	7.9E+8	4.1E+8	5.3E+8	5.5E+8	9.9E+8	9.2E+8	3.2E+8	8.3E+8	1.6E+8	3.0E+8	4.4E+8	6.7E+8	3.3E+8	5.1E+8	1.5E+8	3.4E+8	2.6E+8	3.3E+8	2.7E+8	9.5E+8	7.2E+8	9.8E+8	6.7E+8	3.0E+8	2.7E+8	4.0E+7	3.0E+8	3.9E+8

==> tsvs/insert_with_sort.tsv <==
batch_size	run_dhb	run_sstgraph	run_vector_tinyset	run_absl_btree_set	run_absl_btree_set_inplace	run_absl_flat_hash_set	run_absl_flat_hash_set_inplace	run_terrace	run_vector_pma	run_single_pma	run_vector_aspen	run_vector_aspen_inplace	run_vector_compressed_aspen	run_vector_compressed_aspen_inplace	run_vector_cpam	run_vector_cpam_inplace	run_vector_compressed_cpam	run_vector_compressed_cpam_inplace	run_std_set	run_std_set_inplace	run_std_unordered_set	run_std_unordered_set_inplace	run_vector_cpma	run_vector_spma	run_vector_scpma	run_single_cpma	run_single_spma	run_single_scpma
10	3.3E+6	1.0E+7	5.2E+5	4.7E+5	3.5E+5	3.7E+6	3.3E+6	1.1E+6	2.3E+5	6.1E+5	3.5E+5	4.2E+5	3.7E+5	3.7E+5	2.0E+5	3.3E+5	2.5E+5	2.0E+5	1.3E+5	1.2E+3	1.9E+6	3.0E+6	2.3E+5	2.4E+5	2.4E+5	1.5E+6	3.0E+6	1.9E+6
100	3.8E+6	6.5E+6	2.9E+6	2.0E+6	2.9E+6	4.0E+6	3.5E+6	1.5E+6	2.0E+6	1.4E+6	3.2E+6	2.8E+6	2.3E+6	2.6E+6	2.5E+6	2.1E+6	2.2E+6	2.2E+6	1.9E+4	3.2E+4	3.5E+6	3.6E+6	1.9E+6	2.1E+6	2.6E+6	1.0E+6	2.5E+6	1.7E+6
1000	8.1E+6	8.2E+6	8.0E+6	7.9E+6	8.0E+6	8.0E+6	8.2E+6	3.1E+6	6.2E+6	5.6E+6	7.8E+6	7.4E+5	7.2E+6	7.6E+6	7.1E+6	7.3E+6	6.5E+6	7.0E+6	6.4E+6	7.8E+6	7.7E+6	8.2E+6	6.2E+6	5.9E+6	7.8E+6	4.6E+6	9.3E+6	7.6E+6
10000	2.1E+6	1.7E+7	2.6E+6	2.6E+6	2.6E+6	1.9E+6	2.1E+6	1.9E+6	2.0E+6	1.4E+7	2.6E+6	2.6E+6	2.6E+6	2.3E+6	2.5E+6	2.6E+6	2.5E+6	2.5E+6	2.0E+6	2.6E+6	2.0E+6	2.1E+6	2.0E+6	1.8E+6	2.5E+6	1.3E+7	1.6E+7	1.5E+7
100000	2.2E+7	1.0E+8	1.8E+7	1.8E+7	1.7E+7	2.4E+7	2.4E+7	9.4E+6	1.3E+7	5.4E+7	1.3E+7	1.3E+7	1.6E+7	1.5E+7	1.5E+7	1.6E+7	1.4E+7	1.5E+7	1.3E+7	1.7E+7	2.2E+7	2.3E+7	1.4E+7	1.3E+7	1.7E+7	5.5E+7	7.8E+7	7.6E+7
1000000	8.6E+7	1.3E+8	3.5E+7	3.8E+7	3.6E+7	9.4E+7	8.6E+7	1.5E+7	2.3E+7	8.4E+7	2.2E+7	3.4E+7	2.9E+7	2.9E+7	2.9E+7	3.1E+7	2.6E+7	2.9E+7	2.6E+7	3.3E+7	6.9E+7	7.1E+7	3.0E+7	2.7E+7	3.1E+7	1.0E+8	9.5E+7	1.3E+8
10000000	2.4E+8	1.8E+8	6.9E+7	7.3E+7	6.9E+7	2.5E+8	2.4E+8	2.7E+7	6.0E+7	1.7E+8	5.9E+7	6.3E+7	5.6E+7	5.5E+7	5.5E+7	6.0E+7	4.9E+7	5.4E+7	5.5E+7	6.4E+7	1.4E+8	1.5E+8	6.5E+7	5.7E+7	5.9E+7	1.9E+8	1.5E+8	2.0E+8
100000000	4.6E+8	2.3E+8	1.6E+8	1.8E+8	1.7E+8	5.4E+8	5.3E+8	3.7E+7	1.4E+8	2.9E+8	1.6E+8	1.7E+8	1.5E+8	1.5E+8	1.4E+8	1.5E+8	1.2E+8	1.4E+8	1.4E+8	1.4E+8	2.0E+8	2.0E+8	1.2E+8	1.4E+8	1.2E+8	3.0E+8	2.7E+8	3.1E+8
